Design and analysis of the Extended Hybrid High-Order method for the Poisson problem

We propose an Extended Hybrid High-Order scheme for the Poisson problem with solution possessing weak singularities. Some general assumptions are stated on the nature of this singularity and the remaining part of the solution. The method is formulated by enriching the local polynomial spaces with appropriate singular functions. Via a detailed error analysis, the method is shown to converge optimally in both discrete and continuous energy norms. Some tests are conducted in two dimensions for singularities arising from irregular geometries in the domain. The numerical simulations illustrate the established error estimates, and show the method to be a significant improvement over a standard Hybrid High-Order method.

==> data/condition-0.dat <==
MeshSize EdgeDegree Gamma CellCondition EdgeCondition
0.0257468 0 $\gamma=0$ 1.78407e+02 1
0.0257468 0 $\gamma=0.075$ 3.39683e+08 3.84219e+08
0.0257468 0 $\gamma=0.15$ 2.75537e+09 6.04591e+09
0.0257468 0 $\gamma=0.3$ 1.96239e+10 8.78083e+10
0.0257468 0 $\gamma=0.5$ 8.98264e+10 8.22439e+11


==> data/condition-1.dat <==
MeshSize EdgeDegree Gamma CellCondition EdgeCondition
0.0257468 1 0 32932.6 12
0.0257468 1 0.075 3.11212e+11 9.33771e+11
0.0257468 1 0.15 1.52144e+13 2.55581e+13
0.0257468 1 0.3 3.71791e+14 3.36746e+15
0.0257468 1 0.5 2.31515e+17 1.33148e+17


==> data/condition-2.dat <==
MeshSize EdgeDegree Gamma CellCondition EdgeCondition
0.0257468 2 0 6.13179e+06 182.523
0.0257468 2 0.075 1.74314e+14 6.61179e+15
0.0257468 2 0.15 1.26029e+18 1.79687e+18
0.0257468 2 0.3 1.48286e+19 1.1033e+19
0.0257468 2 0.5 1.09299e+20 3.31776e+20


==> data/condition-3.dat <==
MeshSize EdgeDegree Gamma CellCondition EdgeCondition
0.0257468 3 0 1.18016e+09 2883.26
0.0257468 3 0.075 4.56685e+17 1.51031e+17
0.0257468 3 0.15 7.64642e+19 2.77575e+18
0.0257468 3 0.3 1.2824e+20 inf
0.0257468 3 0.5 1.2824e+20 inf


==> data/enriched_k1.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree
0.343699 0.288332 0.0108531 0.303562 1023 96 245 5.9375 2.46849 1
0.194881 0.0449029 0.00261873 0.0883363 3843 341 940 5.9824 2.53427 1
         


==> data/ktest_bdry_stab_reduced_l_deg.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.194881 0.0223727 0.0180582 0.0205871 341 1100 940 2228 1
0.194881 0.000310113 0.000898069 0.001511 341 1100 940 3850 2
0.194881 7.04229e-05 0.000192842 0.00041717 341 1100 940 5813 3
0.194881 2.50389e-05 7.67601e-05 0.000155557 341 1100 940 8117 4
0.194881 1.04035e-05 3.11156e-05 6.48152e-05 341 1100 940 10762 5
0.194881 4.28144e-06 1.53922e-05 2.76164e-05 341 1100 940 13748 6


==> data/ktest_cartesian_2_locally_enriched.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.353553 0.243324 0.0707757 0.547831 48 112 80 150 0
0.353553 0.522269 0.0561668 0.465303 48 112 80 326 1
0.353553 0.0974656 0.00202115 0.0877184 48 112 80 550 2
0.353553 0.0121325 0.000390043 0.0110866 48 112 80 822 3
0.353553 0.00114153 3.07887e-05 0.00105392 48 112 80 1142 4
0.353553 8.76294e-05 3.754e-06 8.05307e-05 48 112 80 1510 5
0.353553 5.81506e-06 6.2007e-07 5.22584e-06 48 112 80 1926 6
0.353553 4.44286e-07 1.21032e-07 5.24223e-07 48 112 80 2390 7


==> data/ktest_cartesian_2_locally_enriched_1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.353553 0.243038 0.0673955 0.547875 48 112 80 136 0
0.353553 0.525781 0.0603293 0.467159 48 112 80 312 1
0.353553 0.0975904 0.00185575 0.0877566 48 112 80 536 2
0.353553 0.0121748 0.00044223 0.0110958 48 112 80 808 3
0.353553 0.0011664 6.00228e-05 0.00105945 48 112 80 1128 4
0.353553 9.9182e-05 1.76021e-05 8.82804e-05 48 112 80 1496 5
0.353553 1.07093e-05 5.47292e-06 1.44624e-05 48 112 80 1912 6
0.353553 1.83631e-06 2.47977e-06 4.20217e-06 48 112 80 2376 7


==> data/ktest_cartesian_2_locally_enriched_2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.353553 0.243324 0.0707757 0.547831 48 112 80 150 0
0.353553 0.522269 0.0561668 0.465303 48 112 80 326 1
0.353553 0.0974656 0.00202115 0.0877184 48 112 80 550 2
0.353553 0.0121325 0.000390043 0.0110866 48 112 80 822 3
0.353553 0.00114153 3.07887e-05 0.00105392 48 112 80 1142 4
0.353553 8.76294e-05 3.754e-06 8.05307e-05 48 112 80 1510 5
0.353553 5.81506e-06 6.2007e-07 5.22584e-06 48 112 80 1926 6
0.353553 3.89457e-07 1.48135e-07 1.5915e-07 48 112 80 2390 7


==> data/ktest_cartesian_2_locally_enriched_3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.353553 0.244467 0.0764684 0.547747 48 112 80 182 0
0.353553 0.518864 0.0492431 0.463294 48 112 80 358 1
0.353553 0.0962715 0.00319072 0.0874014 48 112 80 582 2
0.353553 0.0121143 0.00037394 0.0110831 48 112 80 854 3
0.353553 0.00114053 2.87857e-05 0.00105376 48 112 80 1174 4


==> data/ktest_cartesian_2_nonenriched.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.353553 0.253273 0.0600983 0.549267 48 112 80 128 0
0.353553 0.526429 0.0632422 0.467702 48 112 80 304 1
0.353553 0.10012 0.015945 0.0895552 48 112 80 528 2
0.353553 0.0156388 0.0117487 0.0173836 48 112 80 800 3
0.353553 0.00436709 0.0104492 0.0114632 48 112 80 1120 4
0.353553 0.00323304 0.00889517 0.00987897 48 112 80 1488 5
0.353553 0.00255004 0.00805963 0.00874012 48 112 80 1904 6
0.353553 0.00224944 0.00722578 0.0078987 48 112 80 2368 7


==> data/ktest_cartesian_globally_enriched.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.707107 0.942869 0.321082 1.05066 12 32 16 44 0
0.707107 3.59389 0.182994 1.64233 12 32 16 84 1
0.707107 1.38111 0.0304085 0.632937 12 32 16 136 2
0.707107 0.354549 0.00656353 0.16327 12 32 16 200 3
0.707107 0.0681292 0.00083417 0.0314499 12 32 16 276 4
0.707107 0.0104575 0.000128789 0.00484046 12 32 16 364 5
0.707107 0.00134265 1.715e-05 0.000621251 12 32 16 464 6
0.707107 -nan -nan -nan 12 32 16 576 7


==> data/ktest_cartesian_locally_enriched.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.707107 0.911964 0.242153 1.06586 12 32 16 36 0
0.707107 3.65139 0.255362 1.66191 12 32 16 76 1
0.707107 1.40339 0.0257862 0.635755 12 32 16 128 2
0.707107 0.35696 0.00796958 0.163521 12 32 16 192 3
0.707107 0.0685609 0.00104473 0.03149 12 32 16 268 4
0.707107 0.0105094 0.000155139 0.0048443 12 32 16 356 5
0.707107 0.00135147 2.5427e-05 0.000622067 12 32 16 456 6
0.707107 0.000150509 4.14858e-06 6.87061e-05 12 32 16 568 7
0.707107 1.54329e-05 1.23181e-06 6.92974e-06 12 32 16 692 8
0.707107 -nan -nan -nan 12 32 16 828 9


==> data/ktest_enriched_abs_error.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.194881 0.0618781 0.00822571 0.360704 341 1100 940 2910 1
0.194881 0.00509606 0.00209239 0.0290417 341 1100 940 4873 2
0.194881 0.000372098 0.000777988 0.0023267 341 1100 940 7177 3
0.194881 4.83358e-05 0.000312505 0.000637466 341 1100 940 9822 4
0.194881 1.66883e-05 0.000126665 0.000264022 341 1100 940 12808 5
0.194881 8.9577e-06 6.26636e-05 0.000116015 341 1100 940 16135 6


==> data/ktest_gradient_stab.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.194881 0.0891737 0.0543152 0.28869 341 1100 940 1288 0
0.194881 0.00382158 0.00201656 0.0191719 341 1100 940 2910 1
0.194881 0.000239993 0.000482897 0.00136674 341 1100 940 4873 2
0.194881 5.58437e-05 0.000167964 0.000367677 341 1100 940 7177 3
0.194881 1.80708e-05 6.26936e-05 0.000131347 341 1100 940 9822 4
0.194881 5.89808e-06 2.1569e-05 4.77731e-05 341 1100 940 12808 5
0.194881 3.77306e-06 9.71808e-06 0.000624859 341 1100 940 16135 6


==> data/ktest_gradient_stab_reduced_l_deg.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.194881 0.0223727 0.0180582 0.0205871 341 1100 940 2228 1
0.194881 0.000295315 0.000879611 0.00146505 341 1100 940 3850 2
0.194881 5.41974e-05 0.000167789 0.000364041 341 1100 940 5813 3
0.194881 1.71493e-05 6.18178e-05 0.000127573 341 1100 940 8117 4
0.194881 5.50427e-06 2.05466e-05 4.50421e-05 341 1100 940 10762 5
0.194881 1.70365e-06 9.2147e-06 1.65998e-05 341 1100 940 13748 6


==> data/ktest_hexa2_enriched.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree
0.194881 0.0452858 0.00201656 0.0884273 2910 341 940 5.9824 2.53427 1
0.194881 0.00372041 0.00051293 0.00711931 4873 341 940 5.9824 2.53427 2
0.194881 0.000262131 0.000190716 0.000570368 7177 341 940 5.9824 2.53427 3
0.194881 3.12029e-05 7.66076e-05 0.000156269 9822 341 940 5.9824 2.53427 4
0.194881 1.04695e-05 3.10508e-05 6.47226e-05 12808 341 940 5.9824 2.53427 5
0.194881 5.87918e-06 1.53834e-05 2.84743e-05 16135 341 940 5.9824 2.53427 6


==> data/ktest_hexa2_unenriched.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree
#0.194881 0.0920009 0.0553436 0.291281 1281 341 940 5.9824 2.53427 0
0.194881 0.0467404 0.0134234 0.0898363 2903 341 940 5.9824 2.53427 1
0.194881 0.00580357 0.0116681 0.0150738 4866 341 940 5.9824 2.53427 2
0.194881 0.00300152 0.0107435 0.0123383 7170 341 940 5.9824 2.53427 3
0.194881 0.00234657 0.0100183 0.0110298 9815 341 940 5.9824 2.53427 4
0.194881 0.00194077 0.00989512 0.0104844 12801 341 940 5.9824 2.53427 5
0.194881 0.0018515 0.0098509 0.010495 16128 341 940 5.9824 2.53427 6
#0.194881 0.00170855 0.00976021 0.0102813 19796 341 940 5.9824 2.53427 7


==> data/ktest_unenriched_abs_error.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.194881 0.0642265 0.0547484 0.36641 341 1100 940 2903 1
0.194881 0.0083638 0.0475933 0.0614855 341 1100 940 4866 2
0.194881 0.00447298 0.0438234 0.0503288 341 1100 940 7170 3
0.194881 0.00349139 0.0408655 0.0449919 341 1100 940 9815 4
0.194881 0.00287849 0.0403636 0.0427676 341 1100 940 12801 5
0.194881 0.0027474 0.0401835 0.042811 341 1100 940 16128 6


==> data/ktest_voro1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.745356 1.25186 0.236407 1.18883 21 76 44 72 0
0.745356 2.30638 0.0618861 1.13007 21 76 44 158 1
0.745356 1.22008 0.0125707 0.544322 21 76 44 265 2
0.745356 0.153905 0.00278467 0.0772652 21 76 44 393 3
0.745356 0.0676844 0.000683461 0.0299148 21 76 44 542 4
0.745356 0.00318163 9.8939e-05 0.00154382 21 76 44 712 5
0.745356 0.00143146 5.8822e-05 0.0006205 21 76 44 903 6
        


==> data/ktest_voro2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.513705 0.647734 0.184083 0.832408 40 141 93 140 0
0.513705 1.01348 0.0266673 0.68491 40 141 93 313 1
0.513705 0.271708 0.00452408 0.180099 40 141 93 526 2
0.513705 0.039007 0.00083236 0.0263416 40 141 93 779 3
0.513705 0.0065537 0.000198722 0.004235 40 141 93 1072 4
0.513705 0.000580322 7.87472e-05 0.000379736 40 141 93 1405 5
0.513705 9.46496e-05 4.1509e-05 8.85031e-05 40 141 93 1778 6
0.513705 1.823e-05 1.86013e-05 3.16148e-05 40 141 93 2191 7
0.513705 -nan -nan -nan 40 141 93 2644 8


==> data/local_k1_cut_015.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree
0.343699 0.290454 0.00842783 0.303863 785 96 245 5.9375 2.46849 1
0.194881 0.0451909 0.00146155 0.0883546 2935 341 940 5.9824 2.53427 1
0.101896 0.00621398 0.00025152 0.0235996 11292 1281 3680 5.99532 2.5627 1
0.0513831 0.000804749 4.0183e-05 0.00605488 44325 4961 14560 5.99879 2.57152 1
0.0257468 0.000102003 6.91995e-06 0.00153007 175598 19521 57920 5.99969 2.5741 1


==> data/local_k1_cut_03.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree CellCondition EdgeCondition
0.343699 0.290314 0.00795934 0.303812 810 96 245 5.9375 2.46849 1 4.82389e+06 3.23056e+07
0.194881 0.0451639 0.00145197 0.0883387 2986 341 940 5.9824 2.53427 1 4.28976e+08 1.61649e+09
0.101896 0.00620916 0.000249606 0.0235943 11519 1281 3680 5.99532 2.5627 1 4.6037e+10 2.02919e+11
0.0513831 0.000804105 4.57847e-05 0.00605353 45186 4961 14560 5.99879 2.57152 1 4.32429e+12 1.91291e+13
0.0257468 0.000101921 9.5644e-06 0.00152972 178996 19521 57920 5.99969 2.5741 1 3.71791e+14 3.36746e+15


==> data/local_k2_cut_0075.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree
0.343699 0.0434759 0.00132807 0.0458821 1318 96 245 5.9375 2.46849 2
0.194881 0.00372041 0.00051293 0.00711931 4873 341 940 5.9824 2.53427 2
0.101896 0.00026124 7.41721e-05 0.000970882 18758 1281 3680 5.99532 2.5627 2
0.0513831 1.74126e-05 1.53282e-05 0.000127277 73529 4961 14560 5.99879 2.57152 2
0.0257468 1.09726e-06 1.7041e-06 1.60268e-05 291199 19521 57920 5.99969 2.5741 2


==> data/local_k2_cut_015.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree
0.343699 0.0434759 0.00132807 0.0458821 1318 96 245 5.9375 2.46849 2
0.194881 0.00358813 0.000162153 0.00701107 4898 341 940 5.9824 2.53427 2
0.101896 0.000255108 2.84122e-05 0.000961662 18815 1281 3680 5.99532 2.5627 2
0.0513831 1.66612e-05 3.24695e-06 0.000124453 73768 4961 14560 5.99879 2.57152 2


==> data/logh_cartesian_2.dat <==
LogH_slope EdgeDegree
1  0
0.00069052862 7


==> data/oscillator_tri_mesh_cut_025_k0.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Epsilon
0.25 0.854314 0.427005 0.896165 56 92 76 148 0 0.05
0.125 0.436012 0.247627 0.605524 224 352 320 658 0 0.05
0.0625 0.0980579 0.127214 0.333643 896 1376 1312 2642 0 0.05
0.03125 0.0264147 0.0652527 0.166762 3584 5440 5312 10646 0 0.05
0.015625 0.00652215 0.0335393 0.0843019 14336 21632 21376 42732 0 0.05


==> data/oscillator_tri_mesh_cut_025_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Epsilon
0.25 5.73401 0.283545 2.40233 56 92 76 336 1 0.05
0.125 1.36835 0.106024 1.01899 224 352 320 1426 1 0.05
0.0625 0.203884 0.0278242 0.303206 896 1376 1312 5746 1 0.05
0.03125 0.0221793 0.00584 0.0666711 3584 5440 5312 23126 1 0.05
0.015625 0.0029628 0.00146064 0.0177501 14336 21632 21376 92780 1 0.05


==> data/oscillator_tri_mesh_cut_025_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Epsilon
0.25 5.3215 0.170247 2.30445 56 92 76 580 2 0.05
0.125 0.440435 0.0225561 0.322671 224 352 320 2418 2 0.05
0.0625 0.0573581 0.00418154 0.0852044 896 1376 1312 9746 2 0.05
0.03125 0.00345015 0.000480534 0.0103396 3584 5440 5312 39190 2 0.05
0.015625 0.00023454 7.10568e-05 0.00139859 14336 21632 21376 157164 2 0.05


==> data/oscillator_tri_mesh_cut_05_k0.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Epsilon
0.25 0.161898 0.0728274 0.168162 56 92 76 238 0 0.05
0.125 0.0515214 0.0182045 0.0710201 224 352 320 970 0 0.05
0.0625 0.0129343 0.0103991 0.0329027 896 1376 1312 3942 0 0.05
0.03125 0.00311138 0.00558523 0.0151838 3584 5440 5312 15896 0 0.05
0.015625 0.00071172 0.0029627 0.00696178 14336 21632 21376 63786 0 0.05


==> data/oscillator_tri_mesh_cut_05_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Epsilon
0.25 0.179277 0.017593 0.0675321 56 92 76 426 1 0.05
0.125 0.065335 0.00397749 0.0477305 224 352 320 1738 1 0.05
0.0625 0.00433773 0.000725346 0.00657598 896 1376 1312 7046 1 0.05
0.03125 0.00066747 0.000200657 0.00198845 3584 5440 5312 28376 1 0.05
0.015625 8.19449e-05 5.03502e-05 0.000489598 14336 21632 21376 113834 1 0.05


==> data/oscillator_tri_mesh_unenriched_k0.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Epsilon
0.25 1.9809 1.09595 1.74068 56 92 76 132 0 0.05
0.125 0.877944 0.729051 1.27582 224 352 320 544 0 0.05
0.0625 0.198677 0.307093 0.779769 896 1376 1312 2208 0 0.05
0.03125 0.0502612 0.16258 0.398885 3584 5440 5312 8896 0 0.05
0.015625 0.0126246 0.0800018 0.201075 14336 21632 21376 35712 0 0.05


==> data/oscillator_tri_mesh_unenriched_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Epsilon
0.25 8.56491 0.519689 4.70054 56 92 76 320 1 0.05
0.125 4.47822 0.363538 3.72561 224 352 320 1312 1 0.05
0.0625 0.695501 0.114343 1.0754 896 1376 1312 5312 1 0.05
0.03125 0.114097 0.0278433 0.343646 3584 5440 5312 21376 1 0.05
0.015625 0.014642 0.00661812 0.0881414 14336 21632 21376 85760 1 0.05


==> data/oscillator_tri_mesh_unenriched_k2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree Epsilon
0.25 8.17083 0.399424 4.35996 56 92 76 564 2 0.05
0.125 2.1748 0.160153 1.76183 224 352 320 2304 2 0.05
0.0625 0.319623 0.0227197 0.477551 896 1376 1312 9312 2 0.05
0.03125 0.0196913 0.00271832 0.0590473 3584 5440 5312 37440 2 0.05
0.015625 0.00129403 0.00036025 0.00773572 14336 21632 21376 150144 2 0.05


==> data/temp_test.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.4 0.210272 0.210657 0.474026 100 165 135 263 0
0.4 0.492111 0.0257339 0.416462 100 165 135 598 1
0.4 0.0759067 0.0020118 0.0632649 100 165 135 1033 2
0.4 0.00783794 0.000207015 0.00652188 100 165 135 1568 3
0.4 0.000614633 1.81958e-05 0.000508456 100 165 135 2203 4
0.4 3.92945e-05 2.24264e-06 3.20416e-05 100 165 135 2938 5


==> data/temp_test2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges DOFs EdgeDegree
0.4 0.230399 0.239619 0.48563 100 165 135 235 0
0.4 0.494658 0.0322277 0.417187 100 165 135 570 1
0.4 0.0784954 0.0127667 0.0650121 100 165 135 1005 2
0.4 0.0109593 0.0112679 0.0147356 100 165 135 1540 3
0.4 0.00347363 0.00978774 0.0109422 100 165 135 2175 4
0.4 0.00329009 0.00828763 0.00968428 100 165 135 2910 5


==> data/test_file.dat <==
LogH_slope EdgeDegree
0.194881  1
0.000054779 6


==> data/test_file2.dat <==
LogH_slope EdgeDegree
1  0
0.01024 5


==> data/triangular_mesh_data.dat <==
MeshSize NbCells NbInternalEdges
0.4 100 135


==> data/unenriched_k1.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree
0.343699 0.292385 0.0224301 0.304992 778 96 245 5.9375 2.46849 1
0.194881 0.0467404 0.0134234 0.0898363 2903 341 940 5.9824 2.53427 1
0.101896 0.00715465 0.0084226 0.0256931 11203 1281 3680 5.99532 2.5627 1
0.0513831 0.00130542 0.00529043 0.0087912 44003 4961 14560 5.99879 2.57152 1
0.0257468 0.000362808 0.00332694 0.00429034 174403 19521 57920 5.99969 2.5741 1


==> data/unenriched_k2.dat <==
MeshSize L2Error H1Error EnergyError DOFs NbCells NbInternalEdges FacesPerCell hThF EdgeDegree
0.343699 0.0472414 0.018577 0.0505435 1311 96 245 5.9375 2.46849 2
0.194881 0.00580357 0.0116681 0.0150738 4866 341 940 5.9824 2.53427 2
0.101896 0.00152869 0.00747721 0.00847093 18726 1281 3680 5.99532 2.5627 2
0.0513831 0.000593625 0.00475704 0.00531188 73446 4961 14560 5.99879 2.57152 2
0.0257468 0.000236014 0.00301103 0.00334978 290886 19521 57920 5.99969 2.5741 2

